ERU-KG: Efficient Reference-aligned Unsupervised Keyphrase Generation

Unsupervised keyphrase prediction has gained growing interest in recent years. However, existing methods typically rely on heuristically defined importance scores, which may lead to inaccurate informativeness estimation. In addition, they lack consideration for time efficiency. To solve these problems, we propose ERU-KG, an unsupervised keyphrase generation (UKG) model that consists of an informativeness and a phraseness module. The former estimates the relevance of keyphrase candidates, while the latter generate those candidates. The informativeness module innovates by learning to model informativeness through references (e.g., queries, citation contexts, and titles) and at the term-level, thereby 1) capturing how the key concepts of documents are perceived in different contexts and 2) estimating informativeness of phrases more efficiently by aggregating term informativeness, removing the need for explicit modeling of the candidates. ERU-KG demonstrates its effectiveness on keyphrase generation benchmarks by outperforming unsupervised baselines and achieving on average 89\% of the performance of a supervised model for top 10 predictions. Additionally, to highlight its practical utility, we evaluate the model on text retrieval tasks and show that keyphrases generated by ERU-KG are effective when employed as query and document expansions. Furthermore, inference speed tests reveal that ERU-KG is the fastest among baselines of similar model sizes. Finally, our proposed model can switch between keyphrase generation and extraction by adjusting hyperparameters, catering to diverse application requirements.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclanthology.org/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> output.txt <==
\begin{thebibliography}{67}
\providecommand{\natexlab}[1]{#1}

\bibitem[{Abdul-Jaleel et~al.(2004)Abdul-Jaleel, Allan, Croft, Diaz, Larkey,
  Li, Smucker, and Wade}]{abdul2004umass}
Nasreen Abdul-Jaleel, James Allan, W~Bruce Croft, Fernando Diaz, Leah Larkey,
  Xiaoyan Li, Mark~D Smucker, and Courtney Wade. 2004.
\newblock Umass at trec 2004: Novelty and hard.
\newblock \emph{Computer Science Department Faculty Publication Series}, page
  189.

\bibitem[{Bai et~al.(2020)Bai, Li, Wang, Zhang, Shang, Xu, Wang, Wang, and
  Liu}]{bai2020sparterm}
Yang Bai, Xiaoguang Li, Gang Wang, Chaoliang Zhang, Lifeng Shang, Jun Xu,
  Zhaowei Wang, Fangshan Wang, and Qun Liu. 2020.
\newblock Sparterm: Learning term-based sparse representation for fast text
  retrieval.
\newblock \emph{arXiv preprint arXiv:2010.00768}.

\bibitem[{Bennani-Smires et~al.(2018)Bennani-Smires, Musat, Hossmann,
  Baeriswyl, and Jaggi}]{bennani-smires-etal-2018-simple}
Kamil Bennani-Smires, Claudiu Musat, Andreea Hossmann, Michael Baeriswyl, and
  Martin Jaggi. 2018.
\newblock \href {https://doi.org/10.18653/v1/K18-1022} {Simple unsupervised
  keyphrase extraction using sentence embeddings}.
\newblock In \emph{Proceedings of the 22nd Conference on Computational Natural
  Language Learning}, pages 221--229, Brussels, Belgium. Association for
  Computational Linguistics.

\bibitem[{Bird and Loper(2004)}]{bird-loper-2004-nltk}
Steven Bird and Edward Loper. 2004.
\newblock \href {https://aclanthology.org/P04-3031/} {{NLTK}: The natural
  language toolkit}.
\newblock In \emph{Proceedings of the {ACL} Interactive Poster and
  Demonstration Sessions}, pages 214--217, Barcelona, Spain. Association for
  Computational Linguistics.

\bibitem[{Boteva et~al.(2016)Boteva, Gholipour, Sokolov, and
  Riezler}]{boteva2016full}
Vera Boteva, Demian Gholipour, Artem Sokolov, and Stefan Riezler. 2016.
\newblock A full-text learning to rank dataset for medical information
  retrieval.
\newblock In \emph{Advances in Information Retrieval: 38th European Conference
  on IR Research, ECIR 2016, Padua, Italy, March 20--23, 2016. Proceedings 38},
  pages 716--722. Springer.

\bibitem[{Boudin(2016)}]{boudin-2016-pke}
Florian Boudin. 2016.
\newblock \href {https://aclanthology.org/C16-2015/} {pke: an open source
  python-based keyphrase extraction toolkit}.
\newblock In \emph{Proceedings of {COLING} 2016, the 26th International
  Conference on Computational Linguistics: System Demonstrations}, pages
  69--73, Osaka, Japan. The COLING 2016 Organizing Committee.

\bibitem[{Boudin(2018)}]{boudin-2018-unsupervised}
Florian Boudin. 2018.
\newblock \href {https://doi.org/10.18653/v1/N18-2105} {Unsupervised keyphrase
  extraction with multipartite graphs}.
\newblock In \emph{Proceedings of the 2018 Conference of the North {A}merican
  Chapter of the Association for Computational Linguistics: Human Language
  Technologies, Volume 2 (Short Papers)}, pages 667--672, New Orleans,
  Louisiana. Association for Computational Linguistics.

\bibitem[{Boudin(2021)}]{boudin2021acm}
Florian Boudin. 2021.
\newblock Acm-cr: A manually annotated test collection for citation
  recommendation.
\newblock In \emph{2021 ACM/IEEE Joint Conference on Digital Libraries (JCDL)},
  pages 280--281. IEEE.

\bibitem[{Boudin and Aizawa(2024)}]{boudin-aizawa-2024-unsupervised}
Florian Boudin and Akiko Aizawa. 2024.
\newblock \href {https://doi.org/10.18653/v1/2024.findings-emnlp.33}
  {Unsupervised domain adaptation for keyphrase generation using citation
  contexts}.
\newblock In \emph{Findings of the Association for Computational Linguistics:
  EMNLP 2024}, pages 598--614, Miami, Florida, USA. Association for
  Computational Linguistics.

\bibitem[{Boudin et~al.(2020)Boudin, Gallina, and
  Aizawa}]{boudin-etal-2020-keyphrase}
Florian Boudin, Ygor Gallina, and Akiko Aizawa. 2020.
\newblock \href {https://doi.org/10.18653/v1/2020.acl-main.105} {Keyphrase
  generation for scientific document retrieval}.
\newblock In \emph{Proceedings of the 58th Annual Meeting of the Association
  for Computational Linguistics}, pages 1118--1126, Online. Association for
  Computational Linguistics.

\bibitem[{Bougouin et~al.(2013)Bougouin, Boudin, and
  Daille}]{bougouin2013topicrank}
Adrien Bougouin, Florian Boudin, and B{\'e}atrice Daille. 2013.
\newblock Topicrank: Graph-based topic ranking for keyphrase extraction.
\newblock In \emph{International joint conference on natural language
  processing (IJCNLP)}, pages 543--551.

\bibitem[{Campos et~al.(2018)Campos, Mangaravite, Pasquali, Jorge, Nunes, and
  Jatowt}]{campos2018yake}
Ricardo Campos, V{\'\i}tor Mangaravite, Arian Pasquali, Al{\'\i}pio~M{\'a}rio
  Jorge, C{\'e}lia Nunes, and Adam Jatowt. 2018.
\newblock Yake! collection-independent automatic keyword extractor.
\newblock In \emph{Advances in Information Retrieval: 40th European Conference
  on IR Research, ECIR 2018, Grenoble, France, March 26-29, 2018, Proceedings
  40}, pages 806--810. Springer.

\bibitem[{Cao et~al.(2008)Cao, Nie, Gao, and Robertson}]{cao2008selecting}
Guihong Cao, Jian-Yun Nie, Jianfeng Gao, and Stephen Robertson. 2008.
\newblock Selecting good expansion terms for pseudo-relevance feedback.
\newblock In \emph{Proceedings of the 31st annual international ACM SIGIR
  conference on Research and development in information retrieval}, pages
  243--250.

\bibitem[{Caragea et~al.(2014)Caragea, Bulgarov, Godea, and
  Das~Gollapalli}]{caragea-etal-2014-citation}
Cornelia Caragea, Florin~Adrian Bulgarov, Andreea Godea, and Sujatha
  Das~Gollapalli. 2014.
\newblock \href {https://doi.org/10.3115/v1/D14-1150} {Citation-enhanced
  keyphrase extraction from research papers: A supervised approach}.
\newblock In \emph{Proceedings of the 2014 Conference on Empirical Methods in
  Natural Language Processing ({EMNLP})}, pages 1435--1446, Doha, Qatar.
  Association for Computational Linguistics.

\bibitem[{Chan et~al.(2019)Chan, Chen, Wang, and King}]{chan-etal-2019-neural}
Hou~Pong Chan, Wang Chen, Lu~Wang, and Irwin King. 2019.
\newblock \href {https://doi.org/10.18653/v1/P19-1208} {Neural keyphrase
  generation via reinforcement learning with adaptive rewards}.
\newblock In \emph{Proceedings of the 57th Annual Meeting of the Association
  for Computational Linguistics}, pages 2163--2174, Florence, Italy.
  Association for Computational Linguistics.

\bibitem[{Chen et~al.(2019)Chen, Gao, Zhang, King, and Lyu}]{chen2019guided}
Wang Chen, Yifan Gao, Jiani Zhang, Irwin King, and Michael~R Lyu. 2019.
\newblock -guided encoding for keyphrase generation.
\newblock In \emph{Proceedings of the AAAI Conference on Artificial
  Intelligence}, volume~33, pages 6268--6275.

\bibitem[{Chuang et~al.(2012)Chuang, Manning, and Heer}]{chuang2012without}
Jason Chuang, Christopher~D Manning, and Jeffrey Heer. 2012.
\newblock “without the clutter of unimportant words” descriptive keyphrases
  for text visualization.
\newblock \emph{ACM Transactions on Computer-Human Interaction (TOCHI)},
  19(3):1--29.

\bibitem[{Cohan et~al.(2020)Cohan, Feldman, Beltagy, Downey, and
  Weld}]{cohan-etal-2020-specter}
Arman Cohan, Sergey Feldman, Iz~Beltagy, Doug Downey, and Daniel Weld. 2020.
\newblock \href {https://doi.org/10.18653/v1/2020.acl-main.207} {{SPECTER}:
  Document-level representation learning using citation-informed transformers}.
\newblock In \emph{Proceedings of the 58th Annual Meeting of the Association
  for Computational Linguistics}, pages 2270--2282, Online. Association for
  Computational Linguistics.

\bibitem[{Dai and Callan(2019)}]{dai2019context}
Zhuyun Dai and Jamie Callan. 2019.
\newblock Context-aware sentence/passage term importance estimation for first
  stage retrieval.
\newblock \emph{arXiv preprint arXiv:1910.10687}.

\bibitem[{Devlin et~al.(2019)Devlin, Chang, Lee, and
  Toutanova}]{devlin-etal-2019-bert}
Jacob Devlin, Ming-Wei Chang, Kenton Lee, and Kristina Toutanova. 2019.
\newblock \href {https://doi.org/10.18653/v1/N19-1423} {{BERT}: Pre-training of
  deep bidirectional transformers for language understanding}.
\newblock In \emph{Proceedings of the 2019 Conference of the North {A}merican
  Chapter of the Association for Computational Linguistics: Human Language
  Technologies, Volume 1 (Long and Short Papers)}, pages 4171--4186,
  Minneapolis, Minnesota. Association for Computational Linguistics.

\bibitem[{Ding and Luo(2021)}]{ding-luo-2021-attentionrank}
Haoran Ding and Xiao Luo. 2021.
\newblock \href {https://doi.org/10.18653/v1/2021.emnlp-main.146}
  {{A}ttention{R}ank: Unsupervised keyphrase extraction using self and cross
  attentions}.
\newblock In \emph{Proceedings of the 2021 Conference on Empirical Methods in
  Natural Language Processing}, pages 1919--1928, Online and Punta Cana,
  Dominican Republic. Association for Computational Linguistics.

\bibitem[{Do et~al.(2023)Do, Akash, and Chang}]{do-etal-2023-unsupervised}
Lam Do, Pritom~Saha Akash, and Kevin Chen-Chuan Chang. 2023.
\newblock \href {https://doi.org/10.18653/v1/2023.acl-long.592} {Unsupervised
  open-domain keyphrase generation}.
\newblock In \emph{Proceedings of the 61st Annual Meeting of the Association
  for Computational Linguistics (Volume 1: Long Papers)}, pages 10614--10627,
  Toronto, Canada. Association for Computational Linguistics.

\bibitem[{Fagan(2017)}]{fagan2017automatic}
Joel~L Fagan. 2017.
\newblock Automatic p hrase indexing for document retrieval: an examination of
  syntactic and non-syntactic methods.
\newblock In \emph{ACM SIGIR Forum}, volume~51, pages 51--61. ACM New York, NY,
  USA.

\bibitem[{Florescu and Caragea(2017)}]{florescu-caragea-2017-positionrank}
Corina Florescu and Cornelia Caragea. 2017.
\newblock \href {https://doi.org/10.18653/v1/P17-1102} {{P}osition{R}ank: An
  unsupervised approach to keyphrase extraction from scholarly documents}.
\newblock In \emph{Proceedings of the 55th Annual Meeting of the Association
  for Computational Linguistics (Volume 1: Long Papers)}, pages 1105--1115,
  Vancouver, Canada. Association for Computational Linguistics.

\bibitem[{Formal et~al.(2021{\natexlab{a}})Formal, Lassance, Piwowarski, and
  Clinchant}]{https://doi.org/10.48550/arxiv.2109.10086}
Thibault Formal, Carlos Lassance, Benjamin Piwowarski, and Stéphane Clinchant.
  2021{\natexlab{a}}.
\newblock \href {https://doi.org/10.48550/ARXIV.2109.10086} {Splade v2: Sparse
  lexical and expansion model for information retrieval}.
\newblock \emph{arXiv preprint}.

\bibitem[{Formal et~al.(2021{\natexlab{b}})Formal, Piwowarski, and
  Clinchant}]{10.1145/3404835.3463098}
Thibault Formal, Benjamin Piwowarski, and St\'{e}phane Clinchant.
  2021{\natexlab{b}}.
\newblock \href {https://doi.org/10.1145/3404835.3463098} {Splade: Sparse
  lexical and expansion model for first stage ranking}.
\newblock In \emph{Proceedings of the 44th International ACM SIGIR Conference
  on Research and Development in Information Retrieval}, SIGIR '21, page
  2288–2292, New York, NY, USA. Association for Computing Machinery.

\bibitem[{Gallina et~al.(2020)Gallina, Boudin, and Daille}]{gallina2020large}
Ygor Gallina, Florian Boudin, and B{\'e}atrice Daille. 2020.
\newblock Large-scale evaluation of keyphrase extraction models.
\newblock In \emph{Proceedings of the ACM/IEEE Joint Conference on Digital
  Libraries in 2020}, pages 271--278.

\bibitem[{Garg et~al.(2022)Garg, Ray~Chowdhury, and
  Caragea}]{garg-etal-2022-keyphrase}
Krishna Garg, Jishnu Ray~Chowdhury, and Cornelia Caragea. 2022.
\newblock \href {https://doi.org/10.18653/v1/2022.findings-emnlp.427}
  {Keyphrase generation beyond the boundaries of title and abstract}.
\newblock In \emph{Findings of the Association for Computational Linguistics:
  EMNLP 2022}, pages 5809--5821, Abu Dhabi, United Arab Emirates. Association
  for Computational Linguistics.

\bibitem[{Gollapalli and Caragea(2014)}]{gollapalli2014extracting}
Sujatha~Das Gollapalli and Cornelia Caragea. 2014.
\newblock Extracting keyphrases from research papers using citation networks.
\newblock In \emph{Proceedings of the AAAI conference on artificial
  intelligence}, volume~28.

\bibitem[{Gutwin et~al.(1999)Gutwin, Paynter, Witten, Nevill-Manning, and
  Frank}]{gutwin1999improving}
Carl Gutwin, Gordon Paynter, Ian Witten, Craig Nevill-Manning, and Eibe Frank.
  1999.
\newblock Improving browsing in digital libraries with keyphrase indexes.
\newblock \emph{Decision Support Systems}, 27(1-2):81--104.

\bibitem[{Hinton(2002)}]{hinton2002training}
Geoffrey~E Hinton. 2002.
\newblock Training products of experts by minimizing contrastive divergence.
\newblock \emph{Neural computation}, 14(8):1771--1800.

\bibitem[{Hulth(2003)}]{hulth-2003-improved}
Anette Hulth. 2003.
\newblock \href {https://aclanthology.org/W03-1028/} {Improved automatic
  keyword extraction given more linguistic knowledge}.
\newblock In \emph{Proceedings of the 2003 Conference on Empirical Methods in
  Natural Language Processing}, pages 216--223.

\bibitem[{Jones and Staveley(1999)}]{jones1999phrasier}
Steve Jones and Mark~S Staveley. 1999.
\newblock Phrasier: a system for interactive document retrieval using
  keyphrases.
\newblock In \emph{Proceedings of the 22nd annual international ACM SIGIR
  conference on Research and development in information retrieval}, pages
  160--167.

\bibitem[{Kang and Shin(2024)}]{kang-shin-2024-improving}
Byungha Kang and Youhyun Shin. 2024.
\newblock \href {https://aclanthology.org/2024.lrec-main.775/} {Improving
  low-resource keyphrase generation through unsupervised title phrase
  generation}.
\newblock In \emph{Proceedings of the 2024 Joint International Conference on
  Computational Linguistics, Language Resources and Evaluation (LREC-COLING
  2024)}, pages 8853--8865, Torino, Italia. ELRA and ICCL.

\bibitem[{Kim et~al.(2010)Kim, Medelyan, Kan, and
  Baldwin}]{kim-etal-2010-semeval}
Su~Nam Kim, Olena Medelyan, Min-Yen Kan, and Timothy Baldwin. 2010.
\newblock \href {https://aclanthology.org/S10-1004/} {{S}em{E}val-2010 task 5 :
  Automatic keyphrase extraction from scientific articles}.
\newblock In \emph{Proceedings of the 5th International Workshop on Semantic
  Evaluation}, pages 21--26, Uppsala, Sweden. Association for Computational
  Linguistics.

\bibitem[{Kingma and Ba(2014)}]{kingma2014adam}
Diederik~P Kingma and Jimmy Ba. 2014.
\newblock Adam: A method for stochastic optimization.
\newblock \emph{arXiv preprint arXiv:1412.6980}.

\bibitem[{Kong et~al.(2023)Kong, Zhao, Chen, Li, Qin, Sun, and
  Bai}]{kong-etal-2023-promptrank}
Aobo Kong, Shiwan Zhao, Hao Chen, Qicheng Li, Yong Qin, Ruiqi Sun, and Xiaoyan
  Bai. 2023.
\newblock \href {https://doi.org/10.18653/v1/2023.acl-long.545}
  {{P}rompt{R}ank: Unsupervised keyphrase extraction using prompt}.
\newblock In \emph{Proceedings of the 61st Annual Meeting of the Association
  for Computational Linguistics (Volume 1: Long Papers)}, pages 9788--9801,
  Toronto, Canada. Association for Computational Linguistics.

\bibitem[{Krapivin et~al.(2009)Krapivin, Autaeu, Marchese
  et~al.}]{krapivin2009large}
Mikalai Krapivin, Aliaksandr Autaeu, Maurizio Marchese, et~al. 2009.
\newblock Large dataset for keyphrases extraction.

\bibitem[{Lin et~al.(2021)Lin, Ma, Lin, Yang, Pradeep, and
  Nogueira}]{lin2021pyserini}
Jimmy Lin, Xueguang Ma, Sheng-Chieh Lin, Jheng-Hong Yang, Ronak Pradeep, and
  Rodrigo Nogueira. 2021.
\newblock Pyserini: A python toolkit for reproducible information retrieval
  research with sparse and dense representations.
\newblock In \emph{Proceedings of the 44th International ACM SIGIR Conference
  on Research and Development in Information Retrieval}, pages 2356--2362.

\bibitem[{MacAvaney et~al.(2020)MacAvaney, Nardini, Perego, Tonellotto,
  Goharian, and Frieder}]{macavaney2020expansion}
Sean MacAvaney, Franco~Maria Nardini, Raffaele Perego, Nicola Tonellotto, Nazli
  Goharian, and Ophir Frieder. 2020.
\newblock Expansion via prediction of importance with contextualization.
\newblock In \emph{Proceedings of the 43rd International ACM SIGIR conference
  on research and development in Information Retrieval}, pages 1573--1576.

\bibitem[{Meng et~al.(2017)Meng, Zhao, Han, He, Brusilovsky, and
  Chi}]{meng-etal-2017-deep}
Rui Meng, Sanqiang Zhao, Shuguang Han, Daqing He, Peter Brusilovsky, and
  Yu~Chi. 2017.
\newblock \href {https://doi.org/10.18653/v1/P17-1054} {Deep keyphrase
  generation}.
\newblock In \emph{Proceedings of the 55th Annual Meeting of the Association
  for Computational Linguistics (Volume 1: Long Papers)}, pages 582--592,
  Vancouver, Canada. Association for Computational Linguistics.

\bibitem[{Mihalcea and Tarau(2004)}]{mihalcea-tarau-2004-textrank}
Rada Mihalcea and Paul Tarau. 2004.
\newblock \href {https://aclanthology.org/W04-3252/} {{T}ext{R}ank: Bringing
  order into text}.
\newblock In \emph{Proceedings of the 2004 Conference on Empirical Methods in
  Natural Language Processing}, pages 404--411, Barcelona, Spain. Association
  for Computational Linguistics.

\bibitem[{Nguyen and Kan(2007)}]{nguyen2007keyphrase}
Thuy~Dung Nguyen and Min-Yen Kan. 2007.
\newblock Keyphrase extraction in scientific publications.
\newblock In \emph{International conference on Asian digital libraries}, pages
  317--326. Springer.

\bibitem[{Nogueira et~al.(2019{\natexlab{a}})Nogueira, Lin, and
  Epistemic}]{nogueira2019doc2query}
Rodrigo Nogueira, Jimmy Lin, and AI~Epistemic. 2019{\natexlab{a}}.
\newblock From doc2query to doctttttquery.
\newblock \emph{Online preprint}, 6(2).

\bibitem[{Nogueira et~al.(2019{\natexlab{b}})Nogueira, Yang, Lin, and
  Cho}]{nogueira2019document}
Rodrigo Nogueira, Wei Yang, Jimmy Lin, and Kyunghyun Cho. 2019{\natexlab{b}}.
\newblock Document expansion by query prediction.
\newblock \emph{arXiv preprint arXiv:1904.08375}.

\bibitem[{Pagliardini et~al.(2018)Pagliardini, Gupta, and
  Jaggi}]{pagliardini-etal-2018-unsupervised}
Matteo Pagliardini, Prakhar Gupta, and Martin Jaggi. 2018.
\newblock \href {https://doi.org/10.18653/v1/N18-1049} {Unsupervised learning
  of sentence embeddings using compositional n-gram features}.
\newblock In \emph{Proceedings of the 2018 Conference of the North {A}merican
  Chapter of the Association for Computational Linguistics: Human Language
  Technologies, Volume 1 (Long Papers)}, pages 528--540, New Orleans,
  Louisiana. Association for Computational Linguistics.

\bibitem[{Paria et~al.(2020)Paria, Yeh, Yen, Xu, Ravikumar, and
  P{\'o}czos}]{paria2020minimizing}
Biswajit Paria, Chih-Kuan Yeh, Ian~EH Yen, Ning Xu, Pradeep Ravikumar, and
  Barnab{\'a}s P{\'o}czos. 2020.
\newblock Minimizing flops to learn efficient sparse representations.
\newblock \emph{arXiv preprint arXiv:2004.05665}.

\bibitem[{Porter(1980)}]{porter1980algorithm}
Martin~F Porter. 1980.
\newblock An algorithm for suffix stripping.
\newblock \emph{Program}, 14(3):130--137.

\bibitem[{Reimers and Gurevych(2019)}]{reimers-gurevych-2019-sentence}
Nils Reimers and Iryna Gurevych. 2019.
\newblock \href {https://doi.org/10.18653/v1/D19-1410} {Sentence-{BERT}:
  Sentence embeddings using {S}iamese {BERT}-networks}.
\newblock In \emph{Proceedings of the 2019 Conference on Empirical Methods in
  Natural Language Processing and the 9th International Joint Conference on
  Natural Language Processing (EMNLP-IJCNLP)}, pages 3982--3992, Hong Kong,
  China. Association for Computational Linguistics.

\bibitem[{Saier et~al.(2023)Saier, Krause, and F\"{a}rber}]{Saier2023unarXive}
Tarek Saier, Johan Krause, and Michael F\"{a}rber. 2023.
\newblock \href {https://doi.org/10.1109/JCDL57899.2023.00020} {{unarXive 2022:
  All arXiv Publications Pre-Processed for NLP, Including Structured Full-Text
  and Citation Network}}.
\newblock In \emph{2023 ACM/IEEE Joint Conference on Digital Libraries (JCDL)},
  pages 66--70, Los Alamitos, CA, USA. IEEE Computer Society.

\bibitem[{Sanh(2019)}]{sanh2019distilbert}
V~Sanh. 2019.
\newblock Distilbert, a distilled version of bert: smaller, faster, cheaper and
  lighter.
\newblock \emph{arXiv preprint arXiv:1910.01108}.

\bibitem[{Shen et~al.(2022)Shen, Wang, Meng, and Shang}]{shen2022unsupervised}
Xianjie Shen, Yinghan Wang, Rui Meng, and Jingbo Shang. 2022.
\newblock Unsupervised deep keyphrase generation.
\newblock In \emph{Proceedings of the AAAI Conference on Artificial
  Intelligence}, volume~36, pages 11303--11311.

\bibitem[{Singh et~al.(2023)Singh, D{'}Arcy, Cohan, Downey, and
  Feldman}]{singh-etal-2023-scirepeval}
Amanpreet Singh, Mike D{'}Arcy, Arman Cohan, Doug Downey, and Sergey Feldman.
  2023.
\newblock \href {https://doi.org/10.18653/v1/2023.emnlp-main.338}
  {{S}ci{R}ep{E}val: A multi-format benchmark for scientific document
  representations}.
\newblock In \emph{Proceedings of the 2023 Conference on Empirical Methods in
  Natural Language Processing}, pages 5548--5566, Singapore. Association for
  Computational Linguistics.

\bibitem[{Song et~al.(2023)Song, Liu, Feng, and
  Jing}]{song-etal-2023-improving}
Mingyang Song, Huafeng Liu, Yi~Feng, and Liping Jing. 2023.
\newblock \href {https://doi.org/10.18653/v1/2023.findings-acl.66} {Improving
  embedding-based unsupervised keyphrase extraction by incorporating structural
  information}.
\newblock In \emph{Findings of the Association for Computational Linguistics:
  ACL 2023}, pages 1041--1048, Toronto, Canada. Association for Computational
  Linguistics.

\bibitem[{Sparck~Jones(1972)}]{sparck1972statistical}
Karen Sparck~Jones. 1972.
\newblock A statistical interpretation of term specificity and its application
  in retrieval.
\newblock \emph{Journal of documentation}, 28(1):11--21.

\bibitem[{Sun et~al.(2020)Sun, Qiu, Zheng, Wang, and Zhang}]{sun2020sifrank}
Yi~Sun, Hangping Qiu, Yu~Zheng, Zhongwei Wang, and Chaoran Zhang. 2020.
\newblock Sifrank: a new baseline for unsupervised keyphrase extraction based
  on pre-trained language model.
\newblock \emph{IEEE Access}, 8:10896--10906.

\bibitem[{Thakur et~al.(2021)Thakur, Reimers, R{\"u}ckl{\'e}, Srivastava, and
  Gurevych}]{thakur2021beir}
Nandan Thakur, Nils Reimers, Andreas R{\"u}ckl{\'e}, Abhishek Srivastava, and
  Iryna Gurevych. 2021.
\newblock \href {https://openreview.net/forum?id=wCu6T5xFjeJ} {{BEIR}: A
  heterogeneous benchmark for zero-shot evaluation of information retrieval
  models}.
\newblock In \emph{Thirty-fifth Conference on Neural Information Processing
  Systems Datasets and Benchmarks Track (Round 2)}.

\bibitem[{Voorhees et~al.(2021)Voorhees, Alam, Bedrick, Demner-Fushman, Hersh,
  Lo, Roberts, Soboroff, and Wang}]{voorhees2021trec}
Ellen Voorhees, Tasmeer Alam, Steven Bedrick, Dina Demner-Fushman, William~R
  Hersh, Kyle Lo, Kirk Roberts, Ian Soboroff, and Lucy~Lu Wang. 2021.
\newblock Trec-covid: constructing a pandemic information retrieval test
  collection.
\newblock In \emph{ACM SIGIR Forum}, volume~54, pages 1--12. ACM New York, NY,
  USA.

\bibitem[{Wadden et~al.(2020)Wadden, Lin, Lo, Wang, van Zuylen, Cohan, and
  Hajishirzi}]{wadden-etal-2020-fact}
David Wadden, Shanchuan Lin, Kyle Lo, Lucy~Lu Wang, Madeleine van Zuylen, Arman
  Cohan, and Hannaneh Hajishirzi. 2020.
\newblock \href {https://doi.org/10.18653/v1/2020.emnlp-main.609} {Fact or
  fiction: Verifying scientific claims}.
\newblock In \emph{Proceedings of the 2020 Conference on Empirical Methods in
  Natural Language Processing (EMNLP)}, pages 7534--7550, Online. Association
  for Computational Linguistics.

\bibitem[{Wan and Xiao(2008)}]{wan2008single}
Xiaojun Wan and Jianguo Xiao. 2008.
\newblock Single document keyphrase extraction using neighborhood knowledge.
\newblock In \emph{AAAI}, volume~8, pages 855--860.

\bibitem[{Wang et~al.(2024)Wang, Wang, Wang, Naidu, Bergen, and
  Paturi}]{wang2024scientific}
Jianyou~Andre Wang, Kaicheng Wang, Xiaoyue Wang, Prudhviraj Naidu, Leon Bergen,
  and Ramamohan Paturi. 2024.
\newblock Scientific document retrieval using multi-level aspect-based queries.
\newblock \emph{Advances in Neural Information Processing Systems}, 36.

\bibitem[{Witten et~al.(2009)Witten, Bainbridge, and Nichols}]{witten2009build}
Ian~H Witten, David Bainbridge, and David~M Nichols. 2009.
\newblock \emph{How to build a digital library}.
\newblock Morgan Kaufmann.

\bibitem[{Wu et~al.(2022{\natexlab{a}})Wu, Ahmad, and Chang}]{wu2022pre}
Di~Wu, Wasi~Uddin Ahmad, and Kai-Wei Chang. 2022{\natexlab{a}}.
\newblock Pre-trained language models for keyphrase generation: A thorough
  empirical study.
\newblock \emph{arXiv preprint arXiv:2212.10233}.

\bibitem[{Wu et~al.(2022{\natexlab{b}})Wu, Ma, Liu, Chen, and Nie}]{wu2022fast}
Huanqin Wu, Baijiaxin Ma, Wei Liu, Tao Chen, and Dan Nie. 2022{\natexlab{b}}.
\newblock Fast and constrained absent keyphrase generation by prompt-based
  learning.
\newblock In \emph{Proceedings of the AAAI Conference on Artificial
  Intelligence}, volume~36, pages 11495--11503.

\bibitem[{Ye et~al.(2021)Ye, Cai, Gui, and Zhang}]{ye-etal-2021-heterogeneous}
Jiacheng Ye, Ruijian Cai, Tao Gui, and Qi~Zhang. 2021.
\newblock \href {https://doi.org/10.18653/v1/2021.emnlp-main.213}
  {Heterogeneous graph neural networks for keyphrase generation}.
\newblock In \emph{Proceedings of the 2021 Conference on Empirical Methods in
  Natural Language Processing}, pages 2705--2715, Online and Punta Cana,
  Dominican Republic. Association for Computational Linguistics.

\bibitem[{Zhai(1997)}]{zhai1997fast}
Chengxiang Zhai. 1997.
\newblock Fast statistical parsing of noun phrases for document indexing.
\newblock \emph{arXiv preprint cmp-lg/9702009}.

\bibitem[{Zhang et~al.(2022)Zhang, Chen, Wang, Deng, Zhang, Li, Wang, and
  Cao}]{zhang-etal-2022-mderank}
Linhan Zhang, Qian Chen, Wen Wang, Chong Deng, ShiLiang Zhang, Bing Li, Wei
  Wang, and Xin Cao. 2022.
\newblock \href {https://doi.org/10.18653/v1/2022.findings-acl.34} {{MDER}ank:
  A masked document embedding rank approach for unsupervised keyphrase
  extraction}.
\newblock In \emph{Findings of the Association for Computational Linguistics:
  ACL 2022}, pages 396--409, Dublin, Ireland. Association for Computational
  Linguistics.

\end{thebibliography}

